Functional Adaptor Signatures: Beyond All-or-Nothing Blockchain-based Payments

In scenarios where a seller holds sensitive data $x$, like patient records, and a buyer seeks to obtain an evaluation of a function $f$ on $x$, solutions in trustless environments like blockchain fall into two categories: (1) Smart contract-powered solutions and (2) cryptographic solutions using tools such as adaptor signatures. The former offers atomic transactions where the buyer learns $f(x)$ upon payment. However, this approach is inefficient, costly, lacks privacy for the seller's data, and is incompatible with blockchains such as bitcoin. In contrast, the adaptor signature-based approach addresses all of the above issues but comes with an "all-or-nothing" guarantee, where the buyer fully extracts $x$ and does not support extracting $f(x)$. In this work, we bridge the gap between these approaches, developing a solution that enables fair functional sales while offering all the above properties like adaptor signatures. Towards this, we propose functional adaptor signatures (FAS), a novel cryptographic primitive and show how it can be used to enable functional sales. We formalize the security properties of FAS, among which is a new notion called witness privacy to capture seller's privacy, which ensures the buyer does not learn anything beyond $f(x)$. We present multiple variants of witness privacy, namely, witness hiding, witness indistinguishability, and zero-knowledge. We introduce two efficient constructions of FAS supporting linear functions based on groups of prime-order and lattices, that satisfy the strongest notion of witness privacy. A central conceptual contribution of our work lies in revealing a surprising connection between functional encryption and adaptor signatures. We implement our FAS construction for Schnorr signatures and show that for reasonably sized seller witnesses, all operations are quite efficient even for commodity hardware.

==> changes.txt <==
==== 1. The main revision criteria is to restructure the paper to have the main constructions and some security proofs in the main body. Please see the suggestions by reviewers B and C on how to shorten parts of the paper.

Incorporating suggestions from reviewers B and C, we have made the following changes:
- Section 1 changes:
	- Merged 'Short Primer on fair payments via Adaptor Signatures' paragraph in Section 2 into 'Adaptor Signatures' paragraph in Section 1.
Section 2 changes:
	- Removed discussion of WI and WH security in Section 2.1.1 'Security of FAS' and added ref to 'Definitional Framework' in Section 1.1.
	- Shortened 'Strawman' construction details in Section 2.1.2
	- Moved FAS construction figure from Section 5 to Section 2.3 and shortened the verbose description in Section 2.3.
	- Shortened Section 2.4 and moved the instantiation details to Sections 6 and 7.
- Section 4 changes: 
	- Moved syntax, correctness, informal security requirements from here to Appendix B. 
	- Added formal unforgeability definition from Appendix B.
- Section 5 changes:
	- Added proof sketches of unforgeability and zero-knowledge.
- New Section 6:
	- Moved Appendix D 'FAS from prime-order groups' of the original version to Section 6 but kept subsection 'Schnorr Adaptor Signature' in appendix.
- New Section 7:
	- Moved Appendix E 'FAS from lattices' of the original version to Section 7 but kept subsections 'Lattice-based Adaptor Signature' and 'Modifying FAS construction in Figure 2' in appendix.
- 'Performance Evaluation' (Section 8 now, Section 6 in the original version) changes:
	- New performance improvement added: IPFE.PubKGen and IPFE.Dec involve computing product of powers which we make faster via the FastMult algorithm of [15]. As a consequence, the running times of AuxV and FPV in Table 2 are now 10-12x faster than the one in original version. 
	- The above enables benchmarking for larger database sizes: rows for benchmarking ell = 10^7 and ell = 3 * 10^7 are added in Table 2.
	- Added an observation about AuxGen optimization wrt number of group exponentiations: 'Note that AuxGen involves ... hence is very efficient'. 
- Section 'Conclusions' is removed 

==== 2. Additionally, discuss some applications for the construction where the plaintexts are encrypted in the exponent, and hence are needed to be small.

We have added a paragraph 'Small plaintext space: reason and application scope' in Section 2.4 to address this.

==== 3. Include discussions from the rebuttal responses to reviewers questions.

We have added the rebuttal discussions in the following places:
	- Rebuttal discussion on 'Communication Efficiency' is added along with Table 1 to Section 8 'Performance Evaluation'.
	- Rebuttal discussion on 'NIZK implementation' is added to Section 8 'Performance Evaluation'.
	- Rebuttal discussion on 'Short plaintext space' is added to Section 2.4.

==== 4. Minor improvements unrelated to reviewer feedback:
	- Improved editorial quality of Section 2.2, 2.3, 2.5

